The Tools and Tactics Used in Intimate Partner Surveillance: An Analysis of Online Infidelity Forums

Abusers increasingly use spyware apps, account compromise, and social engineering to surveil their intimate partners, causing substantial harms that can culminate in violence. This form of privacy violation, termed intimate partner surveillance (IPS), is a profoundly challenging problem to address due to the physical access and trust present in the relationship between the target and attacker. While previous research has examined IPS from the perspectives of survivors, we present the first measurement study of online forums in which (potential) attackers discuss IPS strategies and techniques. In domains such as cybercrime, child abuse, and human trafficking, studying the online behaviors of perpetrators has led to better threat intelligence and techniques to combat attacks. We aim to provide similar insights in the context of IPS. We identified five online forums containing discussion of monitoring cellphones and other means of surveilling an intimate partner, including three within the context of investigating relationship infidelity. We perform a mixed-methods analysis of these forums, surfacing the tools and tactics that attackers use to perform surveillance. Via qualitative analysis of forum content, we present a taxonomy of IPS strategies used and recommended by attackers, and synthesize lessons for technologists seeking to curb the spread of IPS.

==> figures/posts-seasonality.csv <==
month,oi,dt,si,mpss,ss
0,0.9888888888888889,0.9910813823857302,0.5695925077214307,0.20153256704980843,0.07813911472448058
1,0.9222222222222223,0.862876254180602,0.6651888014346916,0.04674329501915709,1.0
2,0.7222222222222222,1.0,0.7894291122845472,0.42375478927203064,0.3839205058717254
3,0.7888888888888889,0.810479375696767,0.8089070439374315,0.35555555555555557,0.08672086720867209
4,1.0,0.9988851727982163,0.7618312244694629,0.9808429118773946,0.08717253839205058
5,0.6166666666666667,0.7759197324414716,0.8067151539304573,0.789272030651341,0.12240289069557363
6,0.5777777777777777,0.8795986622073578,0.8496064561123842,0.11340996168582375,0.08084914182475159
7,0.8,0.7636566332218506,1.0,0.6613026819923372,0.08084914182475159
8,0.5277777777777778,0.5696767001114827,0.9883929460994321,1.0,0.0975609756097561
9,0.49444444444444446,0.7413600891861761,0.9827139583540899,0.6551724137931034,0.06910569105691057
10,0.6888888888888889,0.9175027870680045,0.43130417455414966,0.271264367816092,0.07226738934056007
11,0.8055555555555556,0.6465997770345596,0.4815681976686261,0.2789272030651341,0.07768744354110207


==> figures/posts-timeofday.csv <==
hour,oi,dt,si,mpss,ss
00,0.328,0.5996592844974447,0.4350430857611818,0.7657308809293321,0.7740384615384616
01,0.184,0.5178875638841567,0.3713582273286828,0.4443368828654405,0.6538461538461539
02,0.208,0.454855195911414,0.2972507180960197,0.3117134559535334,0.5769230769230769
03,0.152,0.43611584327086883,0.26138695116947064,0.5401742497579864,0.6610576923076923
04,0.096,0.36115843270868825,0.22347148132950348,0.4849951597289448,0.5336538461538461
05,0.224,0.35093696763202725,0.22683627410750923,0.2042594385285576,0.4831730769230769
06,0.264,0.3424190800681431,0.2588428395568322,0.018393030009680542,0.21394230769230768
07,0.344,0.3287904599659284,0.3848173984407058,0.018393030009680542,0.5504807692307693
08,0.576,0.3202725724020443,0.5684858432498974,0.013552758954501452,0.5576923076923077
09,0.952,0.31686541737649065,0.8375871973738203,0.023233301064859633,0.3581730769230769
10,0.808,0.3645655877342419,1.0,0.02516940948693127,0.15384615384615385
11,0.912,0.4838160136286201,0.9624948707427164,0.02032913843175218,0.46634615384615385
12,0.888,0.6422487223168655,0.9533032416906032,0.011616650532429816,1.0
13,1.0,0.7802385008517888,0.9652851867049651,0.013552758954501452,0.8076923076923077
14,0.88,0.8534923339011925,0.9571604431678293,0.010648596321393998,0.3942307692307692
15,0.92,0.8722316865417377,0.9788264259335249,0.011616650532429816,0.3076923076923077
16,0.712,1.0,0.9352482560525236,0.007744433688286544,0.19951923076923078
17,0.696,0.9557069846678024,0.7742306114074682,0.00968054211035818,0.1658653846153846
18,0.536,0.9233390119250426,0.6801805498563808,0.9757986447241046,0.0889423076923077
19,0.368,0.9420783645655877,0.6352072219942553,0.5343659244917716,0.40384615384615385
20,0.536,0.8551959114139693,0.6020517029134181,1.0,0.8846153846153846
21,0.44,0.9148211243611585,0.6055806319244973,0.8954501452081317,0.7932692307692307
22,0.48,0.8654173764906303,0.6115716044316782,0.5285575992255567,0.34375
23,0.36,0.7342419080068143,0.5235125153877719,0.4298160696999032,0.53125


==> figures/posts_cdf.csv <==
user,TD,OI,SI,SS,MPSS
1,0.061128526645768025,0.11878109452736318,0.10140588530419038,0.3503826016915022,0.44620295252028197
2,0.10434393193013883,0.14987562189054726,0.14086120018323406,0.5036246476037052,0.8841601276765527
3,0.13009404388714735,0.18034825870646765,0.1767499945466047,0.6544502617801047,0.938688655406304
4,0.15506045678459474,0.1983830845771144,0.1895218463015073,0.7098268223922674,0.9441415081792791
5,0.17554858934169282,0.21641791044776115,0.19771284601793077,0.7496979460330245,0.9483973932703816
6,0.1950291088222123,0.23320895522388055,0.20584931178151517,0.7688280306081353,0.950259342997739
7,0.2135020152261532,0.24937810945273628,0.21370765438562048,0.7833266210229561,0.9518552999069024
8,0.23051948051948057,0.26492537313432835,0.22079706825469536,0.7933950865888039,0.9529192711796781
9,0.24720107478728173,0.279228855721393,0.22783740156621513,0.8026580749093838,0.9538502460433568
10,0.26197939991043445,0.292910447761194,0.23445237004559039,0.8103101087394281,0.9545152280888416
11,0.27541424093148237,0.30410447761194026,0.24054381257771087,0.8175594039468385,0.9551802101343264
12,0.28873712494402154,0.3152985074626865,0.24660798813341187,0.824607329842932,0.9558451921798112
13,0.29914912673533367,0.3252487562189054,0.25220317169469714,0.8310511478050745,0.956377177816199
14,0.30944917151813706,0.33519900497512434,0.25774382130314333,0.8368908578332662,0.9569091634525868
15,0.3190774742498881,0.34452736318407956,0.2627718517549026,0.842529198550141,0.9574411490889746
16,0.3283699059561129,0.35199004975124376,0.26748903867547935,0.8465565847764801,0.9579731347253624
17,0.33687863860277656,0.35883084577114427,0.2720262635516873,0.8503826016915023,0.9585051203617502
18,0.34404388714733547,0.3656716417910448,0.276519861265624,0.8540072492952074,0.958904109589041
19,0.3509852216748769,0.3725124378109453,0.28054446698514496,0.8568264196536448,0.9593030988163319
20,0.3579265562024183,0.3787313432835821,0.2843891106602971,0.8592428513894482,0.9597020880436228
21,0.36386027765338114,0.3849502487562189,0.28811377963920337,0.8616592831252516,0.9601010772709136
22,0.3692342140618003,0.39116915422885573,0.291762101084135,0.864075714861055,0.9605000664982045
23,0.37460815047021945,0.39676616915422885,0.29539951573849876,0.8662907772855416,0.9608990557254954
24,0.37987012987012986,0.402363184079602,0.29903147699757865,0.8683044703987112,0.9612980449527863
25,0.38513210927004027,0.4079601990049751,0.3026307178849551,0.8703181635118807,0.9616970341800771
26,0.39017017465293324,0.4135572139303482,0.3058754880788778,0.8723318566250503,0.962096023407368
27,0.39498432601880873,0.41915422885572134,0.3090220971576903,0.8743455497382199,0.9624950126346589
28,0.3997984773846842,0.4241293532338308,0.31214689265536716,0.8753523962948047,0.9628940018619497
29,0.4041648007165248,0.4291044776119402,0.3152498745719084,0.8763592428513894,0.9632929910892406
30,0.4084191670398566,0.43407960199004963,0.31821106821106815,0.8773660894079742,0.9636919803165315
31,0.4123376623376622,0.43905472636815907,0.3211559016643762,0.878171566653242,0.9640909695438223
32,0.4161442006269591,0.4440298507462685,0.3240843749318325,0.8789770438985098,0.9643569623620163
33,0.419950738916256,0.4490049751243779,0.327001941408721,0.8797825211437776,0.9646229551802102
34,0.4236453201970442,0.45398009950248736,0.3299140544903256,0.8805879983890454,0.9648889479984042
35,0.42722794446932366,0.4589552238805968,0.33267347250398094,0.8813934756343133,0.9651549408165981
36,0.43069861173309437,0.4639303482587062,0.3353838099600811,0.882198952879581,0.9654209336347921
37,0.4341692789968651,0.468283582089552,0.33806688043976174,0.8830044301248489,0.965686926452986
38,0.43752798925212705,0.4726368159203978,0.34055362868922184,0.8836085380587997,0.96595291927118
39,0.440886699507389,0.4769900497512436,0.3429531226141395,0.8842126459927505,0.9662189120893739
40,0.44413345275414223,0.4813432835820894,0.34533080295792157,0.8848167539267013,0.9664849049075679
41,0.44738020600089545,0.4856965174129352,0.34764849595358066,0.8854208618606522,0.9667508977257618
42,0.45051500223914,0.490049751243781,0.3498734812294134,0.886024969794603,0.9670168905439558
43,0.4536497984773845,0.49440298507462677,0.35198394520428417,0.8866290777285538,0.9672828833621497
44,0.45656068069861155,0.49875621890547256,0.354088955783871,0.8872331856625046,0.9675488761803437
45,0.4594715629198386,0.5031094527363184,0.35618851296817394,0.8878372935964555,0.9678148689985376
46,0.46238244514106563,0.5074626865671641,0.35826080317605735,0.8884414015304063,0.9680808618167316
47,0.46518137035378393,0.5118159203980098,0.36014222454900413,0.8890455094643571,0.9683468546349255
48,0.46786833855799353,0.5161691542288556,0.3619963789455314,0.889649617398308,0.9686128474531195
49,0.47055530676220314,0.5205223880597013,0.36382871976092307,0.8902537253322588,0.9688788402713134
50,0.47324227496641275,0.524875621890547,0.3655792596470562,0.8908578332662096,0.9691448330895074


==> figures/threads_freq.csv <==
user,TD,OI,SI,SS,MPSS
1,0.2425531914893617,0.3843283582089552,0.6150916659286157,0.6230272596843616,0.9515652687536916
2,0.19574468085106383,0.13059701492537312,0.5166947126029581,0.2686513629842181,0.9459539279385706
3,0.09276595744680852,0.12686567164179105,0.3757860242671154,0.2586083213773314,0.12020082693443591
4,0.08425531914893616,0.06716417910447761,0.084669205561952,0.0979196556671449,0.012108682811577082
5,0.08085106382978724,0.05970149253731343,0.07049862722522363,0.07101865136298421,0.00915534554046072
6,0.06808510638297872,0.055970149253731345,0.06615888760960056,0.027259684361549498,0.0032486709982279976
7,0.062127659574468086,0.055970149253731345,0.0657160570365778,0.025466284074605453,0.002067336089781453
8,0.062127659574468086,0.05223880597014925,0.06429899920290497,0.017934002869440458,0.002067336089781453
9,0.062127659574468086,0.041044776119402986,0.0636790364006731,0.01649928263988522,0.002067336089781453
10,0.05531914893617021,0.041044776119402986,0.06128775130635019,0.013629842180774749,0.0014766686355581807
11,0.05446808510638298,0.03731343283582089,0.06040209016030467,0.01291248206599713,0.0011813349084465446
12,0.04765957446808511,0.03731343283582089,0.054468160481799664,0.012553802008608322,0.0011813349084465446
13,0.04680851063829787,0.029850746268656716,0.051102648126826675,0.011477761836441894,0.0011813349084465446
14,0.04085106382978723,0.029850746268656716,0.05074838366840847,0.010401721664275465,0.0011813349084465446
15,0.03404255319148936,0.029850746268656716,0.050394119209990255,0.010043041606886656,0.0008860011813349084
16,0.033191489361702124,0.029850746268656716,0.04933132583473563,0.007173601147776184,0.0008860011813349084
17,0.030638297872340424,0.026119402985074626,0.046585776281994506,0.0068149210903873745,0.0008860011813349084
18,0.026382978723404255,0.026119402985074626,0.045611549021344434,0.006456241032998565,0.0008860011813349084
19,0.02468085106382979,0.026119402985074626,0.04215747055176689,0.005021520803443328,0.0008860011813349084
20,0.02297872340425532,0.026119402985074626,0.04118324329111682,0.00430416068866571,0.0008860011813349084
21,0.022127659574468085,0.026119402985074626,0.04100611106190771,0.003945480631276901,0.0008860011813349084
22,0.02127659574468085,0.026119402985074626,0.03905765654060756,0.003945480631276901,0.0008860011813349084
23,0.02127659574468085,0.022388059701492536,0.03905765654060756,0.003586800573888092,0.0008860011813349084
24,0.02127659574468085,0.022388059701492536,0.035780710300239126,0.003586800573888092,0.0008860011813349084
25,0.01957446808510638,0.022388059701492536,0.03569214418563458,0.003586800573888092,0.0008860011813349084

